Early Scheduling in Parallel State Machine Replication

State machine replication is standard approach to fault tolerance. One of the key assumptions of state machine replication is that replicas must execute operations deterministically and thus serially. To benefit from multi-core servers, some techniques allow concurrent execution of operations in state machine replication. Invariably, these techniques exploit the fact that independent operations (those that do not share any common state or do not update shared state) can execute concurrently. A promising category of solutions trades scheduling freedom for simplicity. This paper generalizes this category of scheduling solutions. In doing so, it proposes an automated mechanism to schedule operations on worker threads at replicas. We integrate our contributions to a popular state machine replication framework and experimentally compare the resulting system to more classic approaches.

==> rebuttal.txt <==
REVIEW #169A

1. Workload

We agree that for a fixed number of threads, the difference between the two scheduling techniques decreases if commands are expensive since the synchronization costs tend to be negligible for both techniques. However, we showed with real applications (no simulation) that early scheduling outperforms late scheduling in many configurations.

2. Command cost

The command costs are application dependent, and several applications have similar costs to the ones reported in the paper.

3. Implementation of late scheduling

The graph implementation follows the CBASE code, available at http://www.cs.utexas.edu/users/dahlin/software/2004-CBASE.html. It uses adjacency lists for graph representation and a global lock. More efficient ways of doing this is an open problem. We show that early scheduling can avoid the problem.

REVIEW #169B

4. Execution model

We don't make any assumptions about how threads are scheduled. Our execution model essentially tries to maximize parallelism while ensuring deterministic execution order for conflicting commands.

5. Relation to scheduling in other areas

On the one hand, real-time scheduling has time constraints, which don't exist in the context of the paper (state machine replication). On the other hand, scheduling in state machine replication needs to care about deterministic execution order, which is not the case in real-time scheduling (and in scheduling in other areas, as far as we can tell).

6. Characteristics of the workload

Our evaluation uses a real application (linked list). The execution times are not simulated, they are the result of executing real operations on data structures.

REVIEW #169C

7. Relation to generic broadcast (and other conflict-aware broadcast protocols)

These protocols look at the problem from the perspective of ordering. In the paper, we consider the problem from the perspective of execution.

8. The use of BFT-SMaRt for crash failures

Despite its name, BFT-SMaRt can be configured to tolerate crash failures only.

REVIEW #169D

9. The use of BFT-SMaRt for crash failures

see item 7. above

10. Failure model

Our failure model assumes processes, not threads. If a process fails, all its threads fail.

11. Why performance gains within nodes but not across

Performance is not increased across nodes because every node performs the same task (due to state machine replication).

